Dim Silicon and the Case for Improved DVFS Policies

Due to thermal and power supply limits, modern Intel CPUs reduce their frequency when AVX2 and AVX-512 instructions are executed. As the CPUs wait for 670{\mu}s before increasing the frequency again, the performance of some heterogeneous workloads is reduced. In this paper, we describe parallels between this situation and dynamic power management as well as between the policy implemented by these CPUs and fixed-timeout device shutdown policies. We show that the policy implemented by Intel CPUs is not optimal and describe potential better policies. In particular, we present a mechanism to classify applications based on their likeliness to cause frequency reduction. Our approach takes either the resulting classification information or information provided by the application and generates hints for the DVFS policy. We show that faster frequency changes based on these hints are able to improve performance for a web server using the OpenSSL library.

==> frequency-vs-performance.dat <==
%% LaTeX2e file `frequency-vs-performance.dat'
%% generated by the `filecontents' environment
%% from source `techreport' on 2020/05/04.
%%
benchmark freq freq_ratio time_ratio overall_ratio ipc cache_mpki branch_mpki
blackscholes 1300000 2.15 2.15 1.00 0.86 0.615376 0.760177
blackscholes 1400000 2.00 2.01 1.00 0.86 0.615890 0.759628
blackscholes 1500000 1.86 1.87 1.00 0.86 0.615411 0.759587
blackscholes 1600000 1.75 1.76 1.00 0.86 0.616871 0.760278
blackscholes 1700000 1.64 1.66 1.01 0.85 0.617135 0.763815
blackscholes 1800000 1.55 1.56 1.00 0.86 0.615952 0.763935
blackscholes 1900000 1.47 1.47 1.00 0.86 0.616520 0.758355
blackscholes 2000000 1.40 1.40 1.00 0.86 0.615507 0.755717
blackscholes 2100000 1.33 1.33 1.00 0.86 0.616400 0.760884
blackscholes 2200000 1.27 1.27 1.00 0.86 0.617862 0.761113
blackscholes 2500000 1.12 1.12 1.00 0.86 0.617762 0.757460
blackscholes 2800000 1.00 1.00 1.00 0.86 0.617257 0.755074
fluidanimate 1300000 2.15 2.12 0.98 1.27 0.427296 1.371484
fluidanimate 1400000 2.00 1.98 0.99 1.27 0.427032 1.374233
fluidanimate 1500000 1.86 1.85 0.99 1.26 0.426638 1.372116
fluidanimate 1600000 1.75 1.74 0.99 1.26 0.427622 1.372918
fluidanimate 1700000 1.64 1.65 1.00 1.26 0.428057 1.370414
fluidanimate 1800000 1.55 1.56 1.00 1.25 0.424273 1.371964
fluidanimate 1900000 1.47 1.48 1.00 1.25 0.427069 1.370321
fluidanimate 2000000 1.40 1.41 1.00 1.25 0.424363 1.369463
fluidanimate 2100000 1.33 1.31 0.98 1.28 0.421792 1.366909
fluidanimate 2200000 1.27 1.25 0.98 1.27 0.421242 1.367013
fluidanimate 2500000 1.12 1.11 0.99 1.27 0.422642 1.368624
fluidanimate 2800000 1.00 1.00 1.00 1.26 0.428479 1.366008
nginx 1300000 2.15 2.14 0.99 1.11 1.493321 8.423496
nginx 1400000 2.00 1.99 0.99 1.10 1.484545 8.430801
nginx 1500000 1.86 1.87 1.00 1.10 1.481240 8.427346
nginx 1600000 1.75 1.76 1.00 1.09 1.402250 8.457278
nginx 1700000 1.64 1.67 1.01 1.09 1.362125 8.473690
nginx 1800000 1.55 1.57 1.01 1.08 1.414665 8.439548
nginx 1900000 1.47 1.50 1.02 1.08 1.408564 8.426279
nginx 2000000 1.40 1.43 1.02 1.07 1.370461 8.438046
nginx 2100000 1.33 1.32 0.99 1.11 1.367200 8.443994
nginx 2200000 1.27 1.25 0.98 1.11 1.324583 8.436706
nginx 2500000 1.12 1.11 0.99 1.11 1.318306 8.419393
nginx 2800000 1.00 1.00 1.00 1.10 1.268325 8.425440
pts-apache 1300000 2.15 2.46 1.14 0.75 0.272863 5.828201
pts-apache 1400000 2.00 2.27 1.13 0.74 0.268298 5.754182
pts-apache 1500000 1.86 2.15 1.15 0.74 0.266386 5.584405
pts-apache 1600000 1.75 2.03 1.16 0.72 0.266988 5.589466
pts-apache 1700000 1.64 1.96 1.19 0.72 0.264805 5.358932
pts-apache 1800000 1.55 1.83 1.18 0.71 0.265039 5.434814
pts-apache 1900000 1.47 1.80 1.22 0.70 0.268298 5.307973
pts-apache 2000000 1.40 1.69 1.20 0.69 0.269275 5.356031
pts-apache 2100000 1.33 1.31 0.98 0.86 0.260489 3.272587
pts-apache 2200000 1.27 1.23 0.96 0.85 0.257274 3.268098
pts-apache 2500000 1.12 1.10 0.98 0.84 0.250435 3.259953
pts-apache 2800000 1.00 1.00 1.00 0.83 0.250429 3.271504
pts-build-linux-kernel 1300000 2.15 2.07 0.96 0.89 2.023420 6.710978
pts-build-linux-kernel 1400000 2.00 1.94 0.97 0.88 2.025968 6.713362
pts-build-linux-kernel 1500000 1.86 1.82 0.97 0.87 2.030966 6.705209
pts-build-linux-kernel 1600000 1.75 1.72 0.98 0.87 2.030515 6.701352
pts-build-linux-kernel 1700000 1.64 1.63 0.99 0.86 2.028103 6.693350
pts-build-linux-kernel 1800000 1.55 1.55 1.00 0.85 2.030215 6.695428
pts-build-linux-kernel 1900000 1.47 1.48 1.00 0.85 2.029172 6.682006
pts-build-linux-kernel 2000000 1.40 1.41 1.00 0.84 2.028942 6.678731
pts-build-linux-kernel 2100000 1.33 1.28 0.96 0.89 2.020203 6.685687
pts-build-linux-kernel 2200000 1.27 1.46 1.14 0.89 2.011430 6.660045
pts-build-linux-kernel 2500000 1.12 1.09 0.97 0.87 2.011221 6.666046
pts-build-linux-kernel 2800000 1.00 1.00 1.00 0.85 2.034925 6.665329
pts-git 1300000 2.15 2.04 0.94 1.26 1.219777 5.953245
pts-git 1400000 2.00 1.91 0.95 1.25 1.226574 5.956109
pts-git 1500000 1.86 1.80 0.96 1.23 1.233037 5.957155
pts-git 1600000 1.75 1.70 0.97 1.22 1.203385 5.946184
pts-git 1700000 1.64 1.62 0.98 1.21 1.237622 5.940027
pts-git 1800000 1.55 1.55 1.00 1.19 1.263982 5.935607
pts-git 1900000 1.47 1.48 1.00 1.18 1.206653 5.925166
pts-git 2000000 1.40 1.42 1.01 1.17 1.242527 5.914675
pts-git 2100000 1.33 1.23 0.92 1.28 1.163583 5.760792
pts-git 2200000 1.27 1.19 0.93 1.27 1.223987 5.744006
pts-git 2500000 1.12 1.06 0.94 1.25 1.170627 5.745077
pts-git 2800000 1.00 1.00 1.00 1.21 1.201641 5.774861
pts-nginx 1300000 2.15 2.14 0.99 1.24 0.220816 2.902846
pts-nginx 1400000 2.00 2.00 1.00 1.23 0.222501 2.900258
pts-nginx 1500000 1.86 1.88 1.01 1.22 0.219114 2.891868
pts-nginx 1600000 1.75 1.78 1.01 1.21 0.223648 2.901505
pts-nginx 1700000 1.64 1.68 1.02 1.20 0.221435 2.893155
pts-nginx 1800000 1.55 1.60 1.03 1.19 0.221567 2.895153
pts-nginx 1900000 1.47 1.53 1.04 1.18 0.230480 2.900802
pts-nginx 2000000 1.40 1.47 1.05 1.17 0.228955 2.895585
pts-nginx 2100000 1.33 1.30 0.97 1.26 0.189764 2.880063
pts-nginx 2200000 1.27 1.24 0.97 1.26 0.174622 2.868451
pts-nginx 2500000 1.12 1.10 0.98 1.25 0.172643 2.877030
pts-nginx 2800000 1.00 1.00 1.00 1.23 0.176642 2.869602
pts-redis 1300000 2.15 2.12 0.98 1.87 0.127632 1.488622
pts-redis 1400000 2.00 1.98 0.99 1.86 0.127172 1.476479
pts-redis 1500000 1.86 1.86 1.00 1.86 0.132442 1.463119
pts-redis 1600000 1.75 1.75 1.00 1.85 0.128930 1.465601
pts-redis 1700000 1.64 1.66 1.01 1.83 0.128400 1.461284
pts-redis 1800000 1.55 5.81 3.74 1.87 0.044389 1.261335
pts-redis 1900000 1.47 1.53 1.04 1.78 0.130023 1.465594
pts-redis 2000000 1.40 1.45 1.03 1.78 0.129859 1.459442
pts-redis 2100000 1.33 1.30 0.97 1.89 0.126906 1.444488
pts-redis 2200000 1.27 1.24 0.97 1.89 0.131030 1.446159
pts-redis 2500000 1.12 1.10 0.98 1.87 0.129238 1.442956
pts-redis 2800000 1.00 1.00 1.00 1.85 0.130150 1.442951
pts-sqlite 1300000 2.15 1.38 0.64 0.47 0.093773 16.057287
pts-sqlite 1400000 2.00 1.34 0.67 0.46 0.094736 16.092099
pts-sqlite 1500000 1.86 1.31 0.70 0.45 0.094616 16.091122
pts-sqlite 1600000 1.75 1.28 0.73 0.45 0.096066 16.075140
pts-sqlite 1700000 1.64 1.25 0.76 0.44 0.097388 16.107492
pts-sqlite 1800000 1.55 1.24 0.80 0.44 0.097188 16.115888
pts-sqlite 1900000 1.47 1.21 0.82 0.43 0.096845 16.130500
pts-sqlite 2000000 1.40 1.19 0.85 0.43 0.097902 16.105456
pts-sqlite 2100000 1.33 1.05 0.78 0.51 0.096708 15.636286
pts-sqlite 2200000 1.27 1.06 0.83 0.49 0.095315 15.574354
pts-sqlite 2500000 1.12 1.02 0.91 0.49 0.095809 15.523162
pts-sqlite 2800000 1.00 1.00 1.00 0.48 0.092792 15.561252
swaptions 1300000 2.15 2.16 1.00 1.65 0.000369 0.695426
swaptions 1400000 2.00 2.00 1.00 1.65 0.000686 0.695035
swaptions 1500000 1.86 1.87 1.00 1.65 0.000369 0.700699
swaptions 1600000 1.75 1.75 1.00 1.65 0.000375 0.694235
swaptions 1700000 1.64 1.65 1.00 1.65 0.000375 0.697549
swaptions 1800000 1.55 1.55 1.00 1.65 0.000370 0.697226
swaptions 1900000 1.47 1.47 1.00 1.65 0.000371 0.701524
swaptions 2000000 1.40 1.40 1.00 1.65 0.000376 0.696407
swaptions 2100000 1.33 1.33 1.00 1.65 0.000371 0.697581
swaptions 2200000 1.27 1.27 1.00 1.65 0.000374 0.698283
swaptions 2500000 1.12 1.11 0.99 1.65 0.000372 0.692187
swaptions 2800000 1.00 1.00 1.00 1.65 0.000378 0.695254
vips 1300000 2.15 2.16 1.00 1.43 0.360349 0.156409
vips 1400000 2.00 2.02 1.01 1.42 0.368767 0.155180
vips 1500000 1.86 1.88 1.01 1.42 0.408270 0.154712
vips 1600000 1.75 1.77 1.01 1.41 0.437054 0.153695
vips 1700000 1.64 1.66 1.01 1.42 0.393084 0.155025
vips 1800000 1.55 1.58 1.01 1.41 0.349612 0.153833
vips 1900000 1.47 1.49 1.01 1.41 0.374615 0.153367
vips 2000000 1.40 1.42 1.01 1.41 0.359889 0.152614
vips 2100000 1.33 1.33 1.00 1.43 0.346357 0.151991
vips 2200000 1.27 1.27 1.00 1.43 0.350179 0.151523
vips 2500000 1.12 1.12 1.00 1.43 0.345304 0.150950
vips 2800000 1.00 1.00 1.00 1.43 0.860177 0.150889
x264 1300000 2.15 2.06 0.95 1.59 1.855315 2.668097
x264 1400000 2.00 1.92 0.96 1.58 1.852654 2.662679
x264 1500000 1.86 1.80 0.96 1.57 1.834431 2.661962
x264 1600000 1.75 1.69 0.96 1.57 1.846315 2.659864
x264 1700000 1.64 1.61 0.98 1.55 1.851374 2.659752
x264 1800000 1.55 1.52 0.98 1.55 1.836406 2.656624
x264 1900000 1.47 1.46 0.99 1.53 1.840804 2.655051
x264 2000000 1.40 1.39 0.99 1.52 1.846577 2.656470
x264 2100000 1.33 1.25 0.93 1.61 1.793679 2.637956
x264 2200000 1.27 1.23 0.96 1.57 1.816498 2.643757
x264 2500000 1.12 1.09 0.97 1.55 1.803824 2.639716
x264 2800000 1.00 1.00 1.00 1.52 1.802430 2.640714
x265 1300000 2.15 2.08 0.96 1.73 0.327082 1.216978
x265 1400000 2.00 1.95 0.97 1.71 0.329449 1.230205
x265 1500000 1.86 1.82 0.97 1.71 0.326409 1.226747
x265 1600000 1.75 1.71 0.97 1.71 0.335250 1.227905
x265 1700000 1.64 1.61 0.98 1.70 0.325242 1.215929
x265 1800000 1.55 1.53 0.98 1.70 0.325065 1.214729
x265 1900000 1.47 1.46 0.99 1.69 0.329279 1.230724
x265 2000000 1.40 1.39 0.99 1.68 0.330028 1.214622
x265 2100000 1.33 1.29 0.96 1.72 0.321630 1.214506
x265 2200000 1.27 1.24 0.97 1.72 0.326583 1.213824
x265 2500000 1.12 1.10 0.98 1.70 0.339774 1.218342
x265 2800000 1.00 1.00 1.00 1.69 0.353349 1.212617


==> tikz/ht-cycles-plot.tikz <==
\begin{axis}[
	ybar,
	/pgf/bar width=5pt,
	ylabel={Ref. cycles (normalized)},
	symbolic x coords={
		HT on,
		HT off,
	},
	enlarge x limits=0.4,
	xtick=data,
	%x tick label style={rotate=45,anchor=east},
	nodes near coords,
	every node near coord/.append style={color=black,rotate=90, anchor=east},
	ymin=0,
	width=6cm,
	height=5cm,
	point meta=explicit symbolic,
	xtick align=inside,
	major x tick style = {opacity=0},
	minor x tick num = 1,
	legend style={legend columns=2,at={(axis description cs:0.5,-0.2)}, anchor=north},
]
\addplot[color=kitblue, fill=kitblue!75] coordinates {
	(HT off,1)
	(HT on,1)
};
\addplot[color=kitgreen, fill=kitgreen!75] coordinates {
	(HT off,1.02156381638556)
	(HT on,1.07457326674953)
};
\addplot[color=kitbrown, fill=kitbrown!75] coordinates {
	(HT off,1.09285687389899)
	(HT on,1.26722580321692)
};
\legend{AVX, AVX2, AVX-512}
\end{axis}


==> tikz/ht-frequency-plot.tikz <==
\begin{axis}[
	ybar,
	/pgf/bar width=5pt,
	ylabel={Frequency (GHz)},
	symbolic x coords={
		HT on,
		HT off,
	},
	enlarge x limits=0.4,
	xtick=data,
	%x tick label style={rotate=45,anchor=east},
	nodes near coords,
	every node near coord/.append style={color=black,rotate=90, anchor=east},
	ymin=0,
	width=6cm,
	height=5cm,
	point meta=explicit symbolic,
	xtick align=inside,
	major x tick style = {opacity=0},
	minor x tick num = 1,
	legend style={legend columns=2,at={(axis description cs:0.5,-0.2)}, anchor=north},
]
\addplot[color=kitblue, fill=kitblue!75] coordinates {
	(HT off,2.7990999035277)
	(HT on,2.67800826871227)
};
\addplot[color=kitgreen, fill=kitgreen!75] coordinates {
	(HT off,2.69509287591712)
	(HT on,2.47769656957801)
};
\addplot[color=kitbrown, fill=kitbrown!75] coordinates {
	(HT off,2.50323204515048)
	(HT on,2.06462826504306)
};
\legend{AVX, AVX2, AVX-512}
\end{axis}

